SEFORA: Student Essays with Feedback Corpus and LLM Feedback Evaluation Framework

Effective writing feedback is among the strongest drivers of student learning, yet producing it at scale is labor-intensive. LLMs offer a natural path to scaling writing support, but two gaps stand in the way: few public corpora capture how instructors actually deliver feedback in real classrooms, and no reliable method measures whether generated feedback aligns with what an instructor would write. We address both. SEFORA is a public corpus pairing instructor inline feedback with assignment prompts, rubrics, scores, and multi-draft revisions across various college writing genres, comprising 564 drafts and 8,240 instructor annotations. UniMatch is a reference-based evaluation framework for open-ended generation: it segments feedback into feedback units, scores their semantic correspondence under instructor-derived criteria, and aligns them via optimal matching to yield interpretable precision, recall, and F1. Across 74 experimental configurations spanning multiple LLMs, no setting exceeds 0.4 F1. UniMatch reveals that models struggle to identify the feedback instructors would prioritize, and performance degrades as models generate more.

==> figures/effect_of_guidance.dat <==
0.2349727272 0.2794898858 0.2644669137 0.3170784334 0.2598160273 0.3191049902 
0.1798029556 0.2350573322 0.2078327961 0.2555388274 0.2029214370 0.2950097269 

==> figures/effect_of_prompt.dat <==
0.1848688601 0.2272727273 0.2507167174 0.3161049903 0.3170784335
0.1188054999 0.1254938543 0.1708101035 0.1363557671 0.2436057692

==> figures/effect_of_rubric.dat <==
0.203981413 0.2577670382 0.2784898858
0.2078327962 0.2754596158 0.2681657403

==> figures/effect_of_shot.dat <==
0.2624669137 0.3170784335 0.3685837141 
0.2681657403 0.31198392 0.3637598479 





==> figures/heatmap_matrix.dat <==
0 0 0 1 4
0 1 4 9 2
0 5 17 2 1
7 16 20 1 0
20 20 1 0 0

==> figures/prf_smooth.dat <==
Rank Precision Recall F1
1 0.35993 0.25022 0.29520
2 0.36232 0.25332 0.29816
3 0.36467 0.25617 0.30092
4 0.36005 0.25526 0.29872
5 0.36152 0.25868 0.30157
6 0.36734 0.26435 0.30744
7 0.35421 0.25802 0.29853
8 0.32647 0.24050 0.27693
9 0.32083 0.23939 0.27415
10 0.30424 0.23027 0.26210
11 0.28724 0.22227 0.25059
12 0.28826 0.22577 0.25319
13 0.30159 0.23885 0.26654
14 0.30266 0.24273 0.26938
15 0.30264 0.24677 0.27184
16 0.29938 0.24709 0.27070
17 0.29778 0.24922 0.27130
18 0.28752 0.24444 0.26419
19 0.26710 0.23098 0.24771
20 0.26326 0.23025 0.24563
21 0.25188 0.22280 0.23643
22 0.24936 0.22430 0.23615
23 0.24934 0.22741 0.23784
24 0.25050 0.23195 0.24082
25 0.24711 0.23300 0.23981
26 0.24738 0.24023 0.24361
27 0.24224 0.23884 0.24043
28 0.23550 0.23919 0.23716
29 0.22778 0.23289 0.23017
30 0.23631 0.24518 0.24057
31 0.24064 0.25047 0.24535
32 0.22242 0.23631 0.22908
33 0.20441 0.22482 0.21347
34 0.19753 0.22567 0.21001
35 0.18293 0.22070 0.19957
36 0.16336 0.20538 0.18169
37 0.15508 0.20693 0.17706
38 0.16617 0.21874 0.18867
39 0.16199 0.22040 0.18643
40 0.14579 0.20232 0.16926
41 0.15358 0.21453 0.17883
42 0.15673 0.21485 0.18113
43 0.14613 0.20692 0.17112
44 0.15514 0.22139 0.18222
45 0.15906 0.23426 0.18924
46 0.15218 0.23330 0.18405
47 0.14647 0.23795 0.18112
48 0.14779 0.25002 0.18541
49 0.14054 0.24956 0.17946
50 0.12790 0.23822 0.16623
51 0.11690 0.22892 0.15473
52 0.12037 0.24090 0.16049
53 0.11564 0.23657 0.15530
54 0.10552 0.22159 0.14292
55 0.10410 0.22497 0.14229
56 0.10335 0.22634 0.14186
57 0.09498 0.21405 0.13154
58 0.09801 0.22375 0.13630
59 0.10545 0.24161 0.14681
60 0.10926 0.25033 0.15211
61 0.10872 0.25574 0.15249
62 0.10744 0.25723 0.15143
63 0.10126 0.24921 0.14389
64 0.09287 0.23877 0.13361
65 0.08608 0.23251 0.12559
66 0.08487 0.23372 0.12446
67 0.08825 0.24896 0.13024
68 0.08466 0.24848 0.12626
69 0.08330 0.25082 0.12502
70 0.08508 0.26316 0.12853
71 0.08259 0.26207 0.12554
72 0.07567 0.24998 0.11615
73 0.07496 0.25112 0.11543
74 0.07522 0.25507 0.11617

